EdgePier: P2P-based Container Image Distribution in Edge Computing Environments

Edge and fog computing architectures utilize container technologies in order to offer a lightweight application deployment. Container images are stored in registry services and operated by orchestration platforms to download and start the respective applications on nodes of the infrastructure. During large application rollouts, the connection to the registry is prone to become a bottleneck, which results in longer provisioning times and deployment latencies. Previous work has mainly addressed this problem by proposing scalable registries, leveraging the BitTorrent protocol or distributed storage to host container images. However, for lightweight and dynamic edge environments the overhead of several dedicated components is not feasible in regard to its interference of the actual workload and is subject to failures due to the introduced complexity. In this paper we introduce a fully decentralized container registry called EdgePier, that can be deployed across edge sites and is able to decrease container deployment times by utilizing peer-to-peer connections between participating nodes. Image layers are shared without the need for further centralized orchestration entities. The conducted evaluation shows that the provisioning times are improved by up to 65% in comparison to a baseline registry, even with limited bandwidth to the cloud.

==> results/boxplot-concurrent-100mbps.csv <==
ipfs-k3s-master,ipfs-k3s-worker-1,ipfs-k3s-worker-2,ipfs-k3s-worker-3,ipfs-k3s-worker-4,ipfs-k3s-worker-5,normal-k3s-master,normal-k3s-worker-1,normal-k3s-worker-2,normal-k3s-worker-3,normal-k3s-worker-4,normal-k3s-worker-5
139387.412832,152674.712363,136584.754625,135285.935029,127132.521478,132574.853061,301934.708799,290337.706245,299090.245814,298074.127397,274941.276724,303255.141726
113541.359024,110619.618207,100694.109593,104320.252662,96988.462313,99426.726536,293059.699704,302525.018427,295515.416267,288276.11816,289617.684852,303835.26933
211301.61421,208843.510147,234372.577155,208045.370876,208139.568886,208989.626594,292313.091009,302772.409426,304271.351712,285889.097051,303668.143932,281349.458882
206506.410759,208627.072608,247964.851625,211143.891466,206970.813746,206383.126559,299879.130931,295789.202377,303017.59379,303424.774546,303055.688416,304988.832602
238288.377761,204665.928186,200921.751312,199138.339579,200719.448297,199645.586623,296365.820502,299439.280474,273233.647673,299058.737282,305437.626961,305466.769079
207002.280876,199038.107647,200356.491899,199578.61231,187499.191943,199361.601459,306199.317148,307665.599377,300414.802996,301584.367888,300693.599316,299866.917789
214741.987411,204583.405703,197885.477187,188120.503732,187297.660428,191802.928695,291235.494242,303802.102838,306903.405499,292281.211717,302771.573205,304083.674624
206241.55694,195004.497042,187178.420239,198220.158283,189567.253466,189489.720707,305535.074246,296240.814943,305376.290279,298355.019344,299372.744469,281784.840515
254471.996359,205446.235134,197294.042923,194035.327644,196623.788115,190680.717241,301962.395336,289559.003175,286906.987618,305040.384523,302678.359854,291955.052475
208139.942369,205061.356434,200372.56168,204315.979561,202257.910008,203761.584277,306339.238592,301219.490038,298464.977479,300054.664168,292702.549951,306811.408043


==> results/boxplot-seq-100mbps.csv <==
ipfs-k3s-master,ipfs-k3s-worker-1,ipfs-k3s-worker-2,ipfs-k3s-worker-3,ipfs-k3s-worker-4,ipfs-k3s-worker-5,normal-k3s-master,normal-k3s-worker-1,normal-k3s-worker-2,normal-k3s-worker-3,normal-k3s-worker-4,normal-k3s-worker-5
85395.554829,40333.876253,39604.402556,39712.69829,39305.027313,40063.113021,73384.074337,60985.112273,57553.139937,57617.744942,57725.056071,58326.755492
83011.358731,43670.562664,38418.00508,37812.527964,42101.216419,40471.946007,58377.251807,57454.713981,56711.405725,57945.438535,57760.534926,57444.193274
78008.936086,43555.322379,41545.466713,39680.738684,37753.045114,41393.04425,58594.082949,57328.693844,57352.752108,70938.415262,57752.104568,57435.979594
78740.500193,40813.3128,41828.141512,39342.700385,42743.267398,41710.027753,61966.743507,57376.595066,58629.286597,57810.946716,58461.934966,57490.745493
78972.72586,41520.575794,40252.117296,39740.515644,42309.555458,40117.371972,60297.66084,58468.835823,58063.52942,58730.243718,58182.8432,57257.37757
82110.183719,38109.450626,39031.549581,40365.028022,42276.487997,54449.318403,58105.784743,57212.297892,57451.782572,57061.728247,56759.73934,57038.931216
80378.138268,46581.368039,38569.169747,38905.089535,42093.44776,44374.964368,57671.3729,58029.009033,60897.645977,59546.054177,59863.621206,59081.357854
78803.771563,48579.543992,38655.794324,38035.701087,43149.586525,41594.886454,58166.023015,57931.418201,57118.80616,58279.672468,57883.530823,58371.080989
81743.78283,41811.066832,38682.415133,37827.367881,38876.093419,42995.065632,59399.598395,58412.287883,57347.217925,59051.265941,57160.974127,58230.578099
80825.311906,41913.19571,38784.44569,39609.604799,41523.209861,43223.903763,58425.218511,59542.600559,58999.107061,58370.691912,58133.627322,57360.549524


==> results/boxplot-seq.csv <==
Ipfs-k3s-master,Normal-k3s-master
85395.554829,73384.074337
83011.358731,58377.251807
78008.936086,58594.082949
78740.500193,61966.743507
78972.72586,60297.66084
82110.183719,58105.784743
80378.138268,57671.3729
78803.771563,58166.023015
81743.78283,59399.598395
80825.311906,58425.218511


==> results/different-sizes.csv <==
ImageSize,EdgePier,Normal
100,21963.2935016167,44693.4873754167
200,38686.5575782222,104219.487755394
300,57524.9336333333,159780.70040675
400,72346.44530895,208873.56144165
500,87462.2218311833,263479.394440733
600,123796.7709145,315084.012489483
700,141140.99655,366475.775084333
800,154776.492968327,420137.700082334
900,153798.867415622,474114.083542967
1000,159764.212962286,524126.152241083


==> results/distribution-time-concurrent.csv <==
limitation,ipfs,normal
20,520594.964869,1497354.956183
50,246749.133312,599579.328515
100,152674.712363,303255.141726
500,125122.191365,87440.236921


==> results/distribution_time_sequentially.csv <==
limitation,ipfs,normal
20,675385.7537066,1539675.6078482
50,392240.7465803,647424.1095003
100,286380.6597884,352032.7766613
500,289903.3512218,219391.5561188


==> results/network_util_100mbps_concurrent.csv <==
Time,EdgePier,Normal
1,409244.8,274348.8
2,409244.8,302563.2
3,409244.8,302563.2
4,409244.8,302563.2
5,348820.8,302563.2
6,348820.8,302563.2
7,348820.8,335896
8,348820.8,335896
9,348820.8,335896
10,215385.6,335896
11,215385.6,335896
12,215385.6,479846.4
13,215385.6,479846.4
14,215385.6,479846.4
15,255123.2,479846.4
16,255123.2,479846.4
17,255123.2,405169.6
18,255123.2,405169.6
19,255123.2,405169.6
20,336515.2,405169.6
21,336515.2,405169.6
22,336515.2,373233.6
23,336515.2,373233.6
24,336515.2,373233.6
25,366452.8,373233.6
26,366452.8,373233.6
27,366452.8,314859.2
28,366452.8,314859.2
29,366452.8,314859.2
30,234145.6,314859.2
31,234145.6,314859.2
32,234145.6,477483.2
33,234145.6,477483.2
34,234145.6,477483.2
35,291691.2,477483.2
36,291691.2,477483.2
37,291691.2,43174016
38,291691.2,43174016
39,291691.2,43174016
40,78812334.4,43174016
41,78812334.4,43174016
42,78812334.4,97863654.4
43,78812334.4,97863654.4
44,78812334.4,97863654.4
45,99346742.4,97863654.4
46,99346742.4,97863654.4
47,99346742.4,97953172.8
48,99346742.4,97953172.8
49,99346742.4,97953172.8
50,98694486.4,97953172.8
51,98694486.4,97953172.8
52,98694486.4,97631561.6
53,98694486.4,97631561.6
54,98694486.4,97631561.6
55,98408254.4,97631561.6
56,98408254.4,97631561.6
57,98408254.4,97832096
58,98408254.4,97832096
59,98408254.4,97832096
60,98335824,97832096
61,98335824,97832096
62,98335824,97915049.6
63,98335824,97915049.6
64,98335824,97915049.6
65,98640046.4,97915049.6
66,98640046.4,97915049.6
67,98640046.4,97572675.2
68,98640046.4,97572675.2
69,98640046.4,97572675.2
70,98632320,97572675.2
71,98632320,97572675.2
72,98632320,97919350.4
73,98632320,97919350.4
74,98632320,97919350.4
75,98915691.2,97919350.4
76,98915691.2,97919350.4
77,98915691.2,97777817.6
78,98915691.2,97777817.6
79,98915691.2,97777817.6
80,98225382.4,97777817.6
81,98225382.4,97777817.6
82,98225382.4,97797384
83,98225382.4,97797384
84,98225382.4,97797384
85,98193097.6,97797384
86,98193097.6,97797384
87,98193097.6,97723289.6
88,98193097.6,97723289.6
89,98193097.6,97723289.6
90,98134315.2,97723289.6
91,98134315.2,97723289.6
92,98134315.2,97755596.8
93,98134315.2,97755596.8
94,98134315.2,97755596.8
95,98191088,97755596.8
96,98191088,97755596.8
97,98191088,97724252.8
98,98191088,97724252.8
99,98191088,97724252.8
100,98088232,97724252.8
101,98088232,97724252.8
102,98088232,97936244.8
103,98088232,97936244.8
104,98088232,97936244.8
105,98246459.2,97936244.8
106,98246459.2,97936244.8
107,98246459.2,97664848
108,98246459.2,97664848
109,98246459.2,97664848
110,98498664,97664848
111,98498664,97664848
112,98498664,97870849.6
113,98498664,97870849.6
114,98498664,97870849.6
115,98129590.4,97870849.6
116,98129590.4,97870849.6
117,98129590.4,97732499.2
118,98129590.4,97732499.2
119,98129590.4,97732499.2
120,98487934.4,97732499.2
121,98487934.4,97732499.2
122,98487934.4,97758012.8
123,98487934.4,97758012.8
124,98487934.4,97758012.8
125,98506070.4,97758012.8
126,98506070.4,97758012.8
127,98506070.4,97826659.2
128,98506070.4,97826659.2
129,98506070.4,97826659.2
130,98197252.8,97826659.2
131,98197252.8,97826659.2
132,98197252.8,97726395.2
133,98197252.8,97726395.2
134,98197252.8,97726395.2
135,97521872,97726395.2
136,97521872,97726395.2
137,97521872,97764401.6
138,97521872,97764401.6
139,97521872,97764401.6
140,97465524.8,97764401.6
141,97465524.8,97764401.6
142,97465524.8,98117740.8
143,97465524.8,98117740.8
144,97465524.8,98117740.8
145,97367208,98117740.8
146,97367208,98117740.8
147,97367208,97503728
148,97367208,97503728
149,97367208,97503728
150,96779174.4,97503728
151,96779174.4,97503728
152,96779174.4,97825430.4
153,96779174.4,97825430.4
154,96779174.4,97825430.4
155,96171592,97825430.4
156,96171592,97825430.4
157,96171592,97698128
158,96171592,97698128
159,96171592,97698128
160,96138713.6,97698128
161,96138713.6,97698128
162,96138713.6,97852814.4
163,96138713.6,97852814.4
164,96138713.6,97852814.4
165,95985020.8,97852814.4
166,95985020.8,97852814.4
167,95985020.8,97686633.6
168,95985020.8,97686633.6
169,95985020.8,97686633.6
170,96089828.8,97686633.6
171,96089828.8,97686633.6
172,96089828.8,97774284.8
173,96089828.8,97774284.8
174,96089828.8,97774284.8
175,95836361.6,97774284.8
176,95836361.6,97774284.8
177,95836361.6,97865788.8
178,95836361.6,97865788.8
179,95836361.6,97865788.8
180,95865182.4,97865788.8
181,95865182.4,97865788.8
182,95865182.4,97865822.4
183,95865182.4,97865822.4
184,95865182.4,97865822.4
185,21422043.2,97865822.4
186,21422043.2,97865822.4
187,21422043.2,97683238.4
188,21422043.2,97683238.4
189,21422043.2,97683238.4
190,260537.6,97683238.4
191,260537.6,97683238.4
192,260537.6,97793801.6
193,260537.6,97793801.6
194,260537.6,97793801.6
195,136174.4,97793801.6
196,136174.4,97793801.6
197,136174.4,97822712
198,136174.4,97822712
199,136174.4,97822712
200,328977.6,97822712
201,328977.6,97822712
202,328977.6,97740596.8
203,328977.6,97740596.8
204,328977.6,97740596.8
205,569931.2,97740596.8
206,569931.2,97740596.8
207,569931.2,97844868.8
208,569931.2,97844868.8
209,569931.2,97844868.8
210,269252.8,97844868.8
211,269252.8,97844868.8
212,269252.8,97701996.8
213,269252.8,97701996.8
214,269252.8,97701996.8
215,568515.2,97701996.8
216,568515.2,97701996.8
217,568515.2,97771571.2
218,568515.2,97771571.2
219,568515.2,97771571.2
220,837340.8,97771571.2
221,837340.8,97771571.2
222,837340.8,97701273.6
223,837340.8,97701273.6
224,837340.8,97701273.6
225,423144,97701273.6
226,423144,97701273.6
227,423144,97795412.8
228,423144,97795412.8
229,423144,97795412.8
230,346480,97795412.8
231,346480,97795412.8
232,346480,97831172.8
233,346480,97831172.8
234,346480,97831172.8
235,405128,97831172.8
236,405128,97831172.8
237,405128,97688510.4
238,405128,97688510.4
239,405128,97688510.4
240,366673.6,97688510.4
241,366673.6,97688510.4
242,366673.6,97786961.6
243,366673.6,97786961.6
244,366673.6,97786961.6
245,260724.8,97786961.6
246,260724.8,97786961.6
247,260724.8,97933470.4
248,260724.8,97933470.4
249,260724.8,97933470.4
250,385377.6,97933470.4
251,385377.6,97933470.4
252,385377.6,97612512
253,385377.6,97612512
254,385377.6,97612512
255,508377.6,97612512
256,508377.6,97612512
257,508377.6,97846144
258,508377.6,97846144
259,508377.6,97846144
260,382859.2,97846144
261,382859.2,97846144
262,382859.2,97729161.6
263,382859.2,97729161.6
264,382859.2,97729161.6
265,237876.8,97729161.6
266,237876.8,97729161.6
267,237876.8,98010462.4
268,237876.8,98010462.4
269,237876.8,98010462.4
270,308846.4,98010462.4
271,308846.4,98010462.4
272,308846.4,97485544
273,308846.4,97485544
274,308846.4,97485544
275,291780.8,97485544
276,291780.8,97485544
277,291780.8,97797940.8
278,291780.8,97797940.8
279,291780.8,97797940.8
280,240448,97797940.8
281,240448,97797940.8
282,240448,97894355.2
283,240448,97894355.2
284,240448,97894355.2
285,266467.2,97894355.2
286,266467.2,97894355.2
287,266467.2,97669425.6
288,266467.2,97669425.6
289,266467.2,97669425.6
290,426305.6,97669425.6
291,426305.6,97669425.6
292,426305.6,97723833.6
293,426305.6,97723833.6
294,426305.6,97723833.6
295,511851.2,97723833.6
296,511851.2,97723833.6
297,511851.2,97881832
298,511851.2,97881832
299,511851.2,97881832
300,263961.6,97881832
301,263961.6,97881832
302,263961.6,97445012.8
303,263961.6,97445012.8
304,263961.6,97445012.8
305,297427.2,97445012.8
306,297427.2,97445012.8
307,297427.2,97781592
308,297427.2,97781592
309,297427.2,97781592
310,314200,97781592
311,314200,97781592
312,314200,97761323.2
313,314200,97761323.2
314,314200,97761323.2
315,346788.8,97761323.2
316,346788.8,97761323.2
317,346788.8,97856064
318,346788.8,97856064
319,346788.8,97856064
320,356153.6,97856064
321,356153.6,97856064
322,356153.6,97430702.4
323,356153.6,97430702.4
324,356153.6,97430702.4
325,470377.6,97430702.4
326,470377.6,97430702.4
327,470377.6,96586945.6
328,470377.6,96586945.6
329,470377.6,96586945.6
330,233200,96586945.6
331,233200,96586945.6
332,233200,4316081.6
333,233200,4316081.6
334,233200,4316081.6
335,245920,4316081.6
336,245920,4316081.6
337,245920,401116.8
338,245920,401116.8
339,245920,401116.8
340,354620.8,401116.8
341,354620.8,401116.8
342,354620.8,363489.6
343,354620.8,363489.6
344,354620.8,363489.6
345,258022.4,363489.6
346,258022.4,363489.6
347,258022.4,478161.6
348,258022.4,478161.6
349,258022.4,478161.6
350,228787.2,478161.6
351,228787.2,478161.6
352,228787.2,441656
353,228787.2,441656
354,228787.2,441656
355,236209.6,441656
356,236209.6,441656
357,236209.6,405859.2
358,236209.6,405859.2
359,236209.6,405859.2
360,242644.8,405859.2
361,242644.8,405859.2
362,242644.8,419000
363,242644.8,419000
364,242644.8,419000
365,264032,419000
366,264032,419000
367,264032,295104
368,264032,295104
369,264032,295104
370,311022.4,295104
371,311022.4,295104
372,311022.4,247516.8
373,311022.4,247516.8
374,311022.4,247516.8
375,242126.4,247516.8
376,242126.4,247516.8
377,242126.4,257297.6
378,242126.4,257297.6
379,242126.4,257297.6
380,229681.6,257297.6
381,229681.6,257297.6
382,229681.6,252686.4
383,229681.6,252686.4
384,229681.6,252686.4
385,239846.4,252686.4
386,239846.4,252686.4
387,239846.4,263204.8
388,239846.4,263204.8
389,239846.4,263204.8
390,283718.4,263204.8
391,283718.4,263204.8
392,283718.4,284657.6
393,283718.4,284657.6
394,283718.4,284657.6
395,263091.2,284657.6
396,263091.2,284657.6
397,263091.2,257608
398,263091.2,257608
399,263091.2,257608
400,264073.6,257608
401,264073.6,257608
402,264073.6,241604.8
403,264073.6,241604.8
404,264073.6,241604.8
405,307040,241604.8
406,307040,241604.8
407,307040,275083.2
408,307040,275083.2
409,307040,275083.2
410,243408,275083.2
411,243408,275083.2
412,243408,191742.4
413,243408,191742.4
414,243408,191742.4
415,376278.4,191742.4
416,376278.4,191742.4
417,376278.4,350916.8
418,376278.4,350916.8
419,376278.4,350916.8
420,499104,350916.8
421,499104,350916.8
422,499104,328705.6
423,499104,328705.6
424,499104,328705.6
425,271771.2,328705.6
426,271771.2,328705.6
427,271771.2,350596.8
428,271771.2,350596.8
429,271771.2,350596.8
430,382456,350596.8
431,382456,350596.8
432,382456,221852.8
433,382456,221852.8
434,382456,221852.8
435,358313.6,221852.8
436,358313.6,221852.8
437,358313.6,309048
438,358313.6,309048
439,358313.6,309048
440,393908.8,309048
441,393908.8,309048
442,393908.8,274996.8
443,393908.8,274996.8
444,393908.8,274996.8
445,526545.6,274996.8
446,526545.6,274996.8
447,526545.6,260116.8
448,526545.6,260116.8
449,526545.6,260116.8
450,266273.6,260116.8
451,266273.6,260116.8
452,266273.6,412958.4
453,266273.6,412958.4
454,266273.6,412958.4
455,242089.6,412958.4
456,242089.6,412958.4
457,242089.6,249116.8
458,242089.6,249116.8
459,242089.6,249116.8
460,378656,249116.8
461,378656,249116.8
462,378656,255601.6
463,378656,255601.6
464,378656,255601.6
465,277305.6,255601.6
466,277305.6,255601.6
467,277305.6,256094.4
468,277305.6,256094.4
469,277305.6,256094.4
470,266899.2,256094.4
471,266899.2,256094.4
472,266899.2,327528
473,266899.2,327528
474,266899.2,327528
475,250676.8,327528
476,250676.8,327528
477,250676.8,217672
478,250676.8,217672
479,250676.8,217672
480,257995.2,217672
481,257995.2,217672
482,257995.2,236244.8
483,257995.2,236244.8
484,257995.2,236244.8
485,306750.4,236244.8
486,306750.4,236244.8
487,306750.4,368742.4
488,306750.4,368742.4
489,306750.4,368742.4
490,347286.4,368742.4
491,347286.4,368742.4
492,347286.4,303588.8
493,347286.4,303588.8
494,347286.4,303588.8
495,256187.2,303588.8
496,256187.2,303588.8
497,256187.2,231153.6
498,256187.2,231153.6
499,256187.2,231153.6
500,342388.8,231153.6


==> results/network_util_100mbps_sequen.csv <==
Time,EdgePier,Normal
1,316822.4,251369.6
2,316822.4,251369.6
3,206054.4,251369.6
4,206054.4,217142.4
5,206054.4,217142.4
6,206054.4,217142.4
7,206054.4,217142.4
8,412790.4,217142.4
9,412790.4,257550.4
10,412790.4,257550.4
11,412790.4,257550.4
12,412790.4,257550.4
13,257939.2,257550.4
14,257939.2,397609.6
15,257939.2,397609.6
16,257939.2,397609.6
17,257939.2,397609.6
18,179192,397609.6
19,179192,286587.2
20,179192,286587.2
21,179192,286587.2
22,179192,286587.2
23,6427740.8,286587.2
24,6427740.8,260784
25,6427740.8,260784
26,6427740.8,260784
27,6427740.8,260784
28,11808163.2,260784
29,11808163.2,178824
30,11808163.2,178824
31,11808163.2,178824
32,11808163.2,178824
33,878147.2,178824
34,878147.2,232377.6
35,878147.2,232377.6
36,878147.2,232377.6
37,878147.2,232377.6
38,489667.2,232377.6
39,489667.2,44068483.2
40,489667.2,44068483.2
41,489667.2,44068483.2
42,489667.2,44068483.2
43,25466524.8,44068483.2
44,25466524.8,96555496
45,25466524.8,96555496
46,25466524.8,96555496
47,25466524.8,96555496
48,109462792,96555496
49,109462792,96803163.2
50,109462792,96803163.2
51,109462792,96803163.2
52,109462792,96803163.2
53,107602880,96803163.2
54,107602880,96141248
55,107602880,96141248
56,107602880,96141248
57,107602880,96141248
58,88963216,96141248
59,88963216,96203016
60,88963216,96203016
61,88963216,96203016
62,88963216,96203016
63,92296944,96203016
64,92296944,96423177.6
65,92296944,96423177.6
66,92296944,96423177.6
67,92296944,96423177.6
68,46917110.4,96423177.6
69,46917110.4,95983364.8
70,46917110.4,95983364.8
71,46917110.4,95983364.8
72,46917110.4,95983364.8
73,94206972.8,95983364.8
74,94206972.8,95996980.8
75,94206972.8,95996980.8
76,94206972.8,95996980.8
77,94206972.8,95996980.8
78,100964460.8,95996980.8
79,100964460.8,95920560
80,100964460.8,95920560
81,100964460.8,95920560
82,100964460.8,95920560
83,104234716.8,95920560
84,104234716.8,96000032
85,104234716.8,96000032
86,104234716.8,96000032
87,104234716.8,96000032
88,67329942.4,96000032
89,67329942.4,28428888
90,67329942.4,28428888
91,67329942.4,28428888
92,67329942.4,28428888
93,91263131.2,28428888
94,91263131.2,382265.6
95,91263131.2,382265.6
96,91263131.2,382265.6
97,91263131.2,382265.6
98,69262510.4,382265.6
99,69262510.4,293305.6
100,69262510.4,293305.6
101,69262510.4,293305.6
102,69262510.4,293305.6
103,261878.4,293305.6
104,261878.4,223761.6
105,261878.4,223761.6
106,261878.4,223761.6
107,261878.4,223761.6
108,220923.2,223761.6
109,220923.2,103038380.8
110,220923.2,103038380.8
111,220923.2,103038380.8
112,220923.2,103038380.8
113,371940.8,103038380.8
114,371940.8,97052480
115,371940.8,97052480
116,371940.8,97052480
117,371940.8,97052480
118,545705.6,97052480
119,545705.6,96844360
120,545705.6,96844360
121,545705.6,96844360
122,545705.6,96844360
123,498148.8,96844360
124,498148.8,96781670.4
125,498148.8,96781670.4
126,498148.8,96781670.4
127,498148.8,96781670.4
128,282201.6,96781670.4
129,282201.6,96583793.6
130,282201.6,96583793.6
131,282201.6,96583793.6
132,282201.6,96583793.6
133,61594129.6,96583793.6
134,61594129.6,96677737.6
135,61594129.6,96677737.6
136,61594129.6,96677737.6
137,61594129.6,96677737.6
138,100027478.4,96677737.6
139,100027478.4,97248220.8
140,100027478.4,97248220.8
141,100027478.4,97248220.8
142,100027478.4,97248220.8
143,99901737.6,97248220.8
144,99901737.6,95393617.6
145,99901737.6,95393617.6
146,99901737.6,95393617.6
147,99901737.6,95393617.6
148,99878019.2,95393617.6
149,99878019.2,96071120
150,99878019.2,96071120
151,99878019.2,96071120
152,99878019.2,96071120
153,100239668.8,96071120
154,100239668.8,65977947.2
155,100239668.8,65977947.2
156,100239668.8,65977947.2
157,100239668.8,65977947.2
158,99969355.2,65977947.2
159,99969355.2,206768
160,99969355.2,206768
161,99969355.2,206768
162,99969355.2,206768
163,99889678.4,206768
164,99889678.4,270088
165,99889678.4,270088
166,99889678.4,270088
167,99889678.4,270088
168,100042187.2,270088
169,100042187.2,409692.8
170,100042187.2,409692.8
171,100042187.2,409692.8
172,100042187.2,409692.8
173,99992804.8,409692.8
174,99992804.8,290505.6
175,99992804.8,290505.6
176,99992804.8,290505.6
177,99992804.8,290505.6
178,100169584,290505.6
179,100169584,204542.4
180,100169584,204542.4
181,100169584,204542.4
182,100169584,204542.4
183,99776612.8,204542.4
184,99776612.8,107013480
185,99776612.8,107013480
186,99776612.8,107013480
187,99776612.8,107013480
188,100006529.6,107013480
189,100006529.6,96485883.2
190,100006529.6,96485883.2
191,100006529.6,96485883.2
192,100006529.6,96485883.2
193,99911344,96485883.2
194,99911344,96547008
195,99911344,96547008
196,99911344,96547008
197,99911344,96547008
198,100015292.8,96547008
199,100015292.8,96457697.6
200,100015292.8,96457697.6
201,100015292.8,96457697.6
202,100015292.8,96457697.6
203,100183201.6,96457697.6
204,100183201.6,96586665.6
205,100183201.6,96586665.6
206,100183201.6,96586665.6
207,100183201.6,96586665.6
208,99814766.4,96586665.6
209,99814766.4,96410705.6
210,99814766.4,96410705.6
211,99814766.4,96410705.6
212,99814766.4,96410705.6
213,100046300.8,96410705.6
214,100046300.8,95972740.8
215,100046300.8,95972740.8
216,100046300.8,95972740.8
217,100046300.8,95972740.8
218,99963281.6,95972740.8
219,99963281.6,96132105.6
220,99963281.6,96132105.6
221,99963281.6,96132105.6
222,99963281.6,96132105.6
223,57630241.6,96132105.6
224,57630241.6,95919081.6
225,57630241.6,95919081.6
226,57630241.6,95919081.6
227,57630241.6,95919081.6
228,48355672,95919081.6
229,48355672,63504291.2
230,48355672,63504291.2
231,48355672,63504291.2
232,48355672,63504291.2
233,3248324.8,63504291.2
234,3248324.8,233328
235,3248324.8,233328
236,3248324.8,233328
237,3248324.8,233328
238,308052.8,233328
239,308052.8,241401.6
240,308052.8,241401.6
241,308052.8,241401.6
242,308052.8,241401.6
243,173740.8,241401.6
244,173740.8,264081.6
245,173740.8,264081.6
246,173740.8,264081.6
247,173740.8,264081.6
248,178768,264081.6
249,178768,233873.6
250,178768,233873.6
251,178768,233873.6
252,178768,233873.6
253,330224,233873.6
254,330224,115907681.6
255,330224,115907681.6
256,330224,115907681.6
257,330224,115907681.6
258,350129.6,115907681.6
259,350129.6,96665961.6
260,350129.6,96665961.6
261,350129.6,96665961.6
262,350129.6,96665961.6
263,221998.4,96665961.6
264,221998.4,96565936
265,221998.4,96565936
266,221998.4,96565936
267,221998.4,96565936
268,292422.4,96565936
269,292422.4,96687692.8
270,292422.4,96687692.8
271,292422.4,96687692.8
272,292422.4,96687692.8
273,259116.8,96687692.8
274,259116.8,96590446.4
275,259116.8,96590446.4
276,259116.8,96590446.4
277,259116.8,96590446.4
278,224824,96590446.4
279,224824,96371531.2
280,224824,96371531.2
281,224824,96371531.2
282,224824,96371531.2
283,260883.2,96371531.2
284,260883.2,96010510.4
285,260883.2,96010510.4
286,260883.2,96010510.4
287,260883.2,96010510.4
288,401001.6,96010510.4
289,401001.6,96055379.2
290,401001.6,96055379.2
291,401001.6,96055379.2
292,401001.6,96055379.2
293,302774.4,96055379.2
294,302774.4,95839684.8
295,302774.4,95839684.8
296,302774.4,95839684.8
297,302774.4,95839684.8
298,301040,95839684.8
299,301040,53343235.2
300,301040,53343235.2
301,301040,53343235.2
302,301040,53343235.2
303,221518.4,53343235.2
304,221518.4,313960
305,221518.4,313960
306,221518.4,313960
307,221518.4,313960
308,218598.4,313960
309,218598.4,504185.6
310,218598.4,504185.6
311,218598.4,504185.6
312,218598.4,504185.6
313,374180.8,504185.6
314,374180.8,259862.4
315,374180.8,259862.4
316,374180.8,259862.4
317,374180.8,259862.4
318,307481.6,259862.4
319,307481.6,43602372.8
320,307481.6,43602372.8
321,307481.6,43602372.8
322,307481.6,43602372.8
323,576072,43602372.8
324,576072,96667491.2
325,576072,96667491.2
326,576072,96667491.2
327,576072,96667491.2
328,315345.6,96667491.2
329,315345.6,96747352
330,315345.6,96747352
331,315345.6,96747352
332,315345.6,96747352
333,310921.6,96747352
334,310921.6,96247614.4
335,310921.6,96247614.4
336,310921.6,96247614.4
337,310921.6,96247614.4
338,329486.4,96247614.4
339,329486.4,96271508.8
340,329486.4,96271508.8
341,329486.4,96271508.8
342,329486.4,96271508.8
343,262094.4,96271508.8
344,262094.4,96485547.2
345,262094.4,96485547.2
346,262094.4,96485547.2
347,262094.4,96485547.2
348,370595.2,96485547.2
349,370595.2,95987497.6
350,370595.2,95987497.6
351,370595.2,95987497.6
352,370595.2,95987497.6
353,256561.6,95987497.6
354,256561.6,96024803.2
355,256561.6,96024803.2
356,256561.6,96024803.2
357,256561.6,96024803.2
358,408574.4,96024803.2
359,408574.4,96052259.2
360,408574.4,96052259.2
361,408574.4,96052259.2
362,408574.4,96052259.2
363,261497.6,96052259.2
364,261497.6,95834150.4
365,261497.6,95834150.4
366,261497.6,95834150.4
367,261497.6,95834150.4
368,284795.2,95834150.4
369,284795.2,29502968
370,284795.2,29502968
371,284795.2,29502968
372,284795.2,29502968
373,461068.8,29502968
374,461068.8,294028.8
375,461068.8,294028.8
376,461068.8,294028.8
377,461068.8,294028.8
378,670995.2,294028.8
379,670995.2,283897.6
380,670995.2,283897.6
381,670995.2,283897.6
382,670995.2,283897.6
383,528150.4,283897.6
384,528150.4,499569.6
385,528150.4,499569.6
386,528150.4,499569.6
387,528150.4,499569.6
388,300544,499569.6
389,300544,46577756.8
390,300544,46577756.8
391,300544,46577756.8
392,300544,46577756.8
393,430048,46577756.8
394,430048,96569238.4
395,430048,96569238.4
396,430048,96569238.4
397,430048,96569238.4
398,236315.2,96569238.4
399,236315.2,96598368
400,236315.2,96598368
401,236315.2,96598368
402,236315.2,96598368
403,327073.6,96598368
404,327073.6,96422264
405,327073.6,96422264
406,327073.6,96422264
407,327073.6,96422264
408,185540.8,96422264
409,185540.8,96687912
410,185540.8,96687912
411,185540.8,96687912
412,185540.8,96687912
413,439126.4,96687912
414,439126.4,96309464
415,439126.4,96309464
416,439126.4,96309464
417,439126.4,96309464
418,237329.6,96309464
419,237329.6,96227116.8
420,237329.6,96227116.8
421,237329.6,96227116.8
422,237329.6,96227116.8
423,271672,96227116.8
424,271672,96029894.4
425,271672,96029894.4
426,271672,96029894.4
427,271672,96029894.4
428,288540.8,96029894.4
429,288540.8,95904328
430,288540.8,95904328
431,288540.8,95904328
432,288540.8,95904328
433,474640,95904328
434,474640,96010137.6
435,474640,96010137.6
436,474640,96010137.6
437,474640,96010137.6
438,388764.8,96010137.6
439,388764.8,27104552
440,388764.8,27104552
441,388764.8,27104552
442,388764.8,27104552
443,391526.4,27104552
444,391526.4,324696
445,391526.4,324696
446,391526.4,324696
447,391526.4,324696
448,230968,324696
449,230968,411299.2
450,230968,411299.2
451,230968,411299.2
452,230968,411299.2
453,246856,411299.2
454,246856,332788.8
455,246856,332788.8
456,246856,332788.8
457,246856,332788.8
458,289440,332788.8
459,289440,320724.8
460,289440,320724.8
461,289440,320724.8
462,289440,320724.8
463,419436.8,320724.8
464,419436.8,294396.8
465,419436.8,294396.8
466,419436.8,294396.8
467,419436.8,294396.8
468,288083.2,294396.8
469,288083.2,340222.4
470,288083.2,340222.4
471,288083.2,340222.4
472,288083.2,340222.4
473,405523.2,340222.4
474,405523.2,315100.8
475,405523.2,315100.8
476,405523.2,315100.8
477,405523.2,315100.8
478,262694.4,315100.8
479,262694.4,324073.6
480,262694.4,324073.6
481,262694.4,324073.6
482,262694.4,324073.6
483,184763.2,324073.6
484,184763.2,314284.8
485,184763.2,314284.8
486,184763.2,314284.8
487,184763.2,314284.8
488,258177.6,314284.8
489,258177.6,346964.8
490,258177.6,346964.8
491,258177.6,346964.8
492,258177.6,346964.8
493,172694.4,346964.8
494,172694.4,344958.4
495,172694.4,344958.4
496,172694.4,344958.4
497,172694.4,344958.4
498,440540.8,344958.4
499,440540.8,354059.2

